Radio observations of the Black Hole X-ray Binary EXO 1846-031 re-awakening from a 34-year slumber

We present radio [1.3 GHz MeerKAT, 4-8 GHz Karl G. Jansky Very Large Array (VLA) and 15.5 GHz Arcminute Microkelvin Imager Large Array (AMI-LA)] and X-ray (Swift and MAXI) data from the 2019 outburst of the candidate Black Hole X-ray Binary (BHXB) EXO 1846-031. We compute a Hardness-Intensity diagram, which shows the characteristic q-shaped hysteresis of BHXBs in outburst. EXO 1846-031 was monitored weekly with MeerKAT and approximately daily with AMI-LA. The VLA observations provide sub-arcsecond-resolution images at key points in the outburst, showing moving radio components. The radio and X-ray light curves broadly follow each other, showing a peak on ~MJD 58702, followed by a short decline before a second peak between ~MJD 58731-58739. We estimate the minimum energy of these radio flares from equipartition, calculating values of $E_{\rm min} \sim$ 4$\times$10$^{41}$ and 5$\times$10$^{42}$ erg, respectively. The exact date of the return to `quiescence' is missed in the X-ray and radio observations, but we suggest that it likely occurred between MJD 58887 and 58905. From the Swift X-ray flux on MJD 58905 and assuming the soft-to-hard transition happened at 0.3-3 per cent Eddington, we calculate a distance range of 2.4-7.5\,kpc. We computed the radio:X-ray plane for EXO 1846-031 in the `hard' state, showing that it is most likely a `radio-quiet' BH, preferentially at 4.5 kpc. Using this distance and a jet inclination angle of $\theta$=73$^{\circ}$, the VLA data place limits on the intrinsic jet speed of $\beta_{\rm int} = 0.29c$, indicating sub-luminal jet motion.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
